A Systematic Mapping Study on Software Architecture for AI-based Mobility Systems

Background: Due to their diversity, complexity, and above all importance, safety-critical and dependable systems must be developed with special diligence. Criticality increases as these systems likely contain artificial intelligence (AI) components known for their uncertainty. As software and reference architectures form the backbone of any successful system, including safety-critical dependable systems with learning-enabled components, choosing the suitable architecture that guarantees safety despite uncertainties is of great eminence. Aim: We aim to provide the missing overview of all existing architectures, their contribution to safety, and their level of maturity in AI-based safety-critical systems. Method: To achieve this aim, we report a systematic mapping study. From a set of 1,639 primary studies, we selected 38 relevant studies dealing with safety assurance through software architecture in AI-based safety-critical systems. The selected studies were then examined using various criteria to answer the research questions and identify gaps in this area of research. Results: Our findings showed which architectures have been proposed and to what extent they have been implemented. Furthermore, we identified gaps in different application areas of those systems and explained these gaps with various arguments. Conclusion: As the AI trend continues to grow, the system complexity will inevitably increase, too. To ensure the lasting safety of the systems, we provide an overview of the state of the art, intending to identify best practices and research gaps and direct future research more focused.

==> data/appl-area.dat <==
1   2   1
2   3   2
3   2   3
3   3   1
3   4   2
3   5   1
3   6   1
4   1   2
4   2   10
4   3   5
4   4   3
4   5   1
4   6   2
5   2   1
6   2   3
6   3   1
6   4   2
6   5   1



==> data/architecture-ai.dat <==
1   1   6
1   2   1
1   5   1
1   6   1
2   2   3
2   4   2
3   1   1
3   2   1
4   1   2
5   1   1
5   2   1
6   1   1
7   4   1
7   5   1
8   1   1
8   7   1
9   1   1
10  2   1
11  1   1
11  2   1
11  3   1
12  2   1
13  6   1
14  1   1


==> data/validation-ai.dat <==
1   1   2
1   2   1
1   4   2
1   5   1
1   6   1
2   1   3  
2   2   2
2   5   1
3   1   1  
3   2   1
3   5   1
4   2   1
4   5   1
5   5   1
6   1   1
7   2   1
8   1   7
8   2   7
8   3   2
8   4   1
8   5   2
8   6   1
8   7   1


